Quantum thermodynamics of driven-dissipative condensates

Polariton condensates occur away from thermal equilibrium, in an open system where heat and particles are continually exchanged with reservoirs. These phenomena have been extensively analyzed in terms of kinetic equations. Based on the collection of knowledge about polariton kinetics provided by these simulations and by experimental works, we constructed a few-level model that captures the main processes involved in the buildup of a ground-state population of polaritons. This allows condensation to be understood as the output of a thermal machine and exposes the thermodynamic constraints on its occurrence. The model consists of a three-level system interacting with a field and connected to a hot and a cold thermal reservoir that represent a non-resonant pump and the lattice phonons. This subsystem can drive a condensate, through polariton-polariton scattering, which produces work in the form of coherent light emission from the microcavity. We obtain a phase diagram as a function of the temperatures of the two baths and investigate the possible types of phase transition that lead to the condensate phase.

==> significance.txt <==
Please briefly describe the significance of your work and how it advances the field

" This work is the first, to our knowledge, to analyze driven-dissipative condensates from the perspective of (non-equilibrium) thermodynamics. We established that the condensates are heat engines and, therefore, need to be coupled to reservoirs with different temperatures. "

Quantum condensed states of quasiparticles, ranging from exciton-polaritons and plasmon-polaritons to photons and magnons, allow the exploration of novel physics and technologies. Although much of their behaviour has been succesfully described theoretically, the variety of approaches used makes it difficult to identify the fundamental conditions required for condensation. In this paper we argue that quantum condensation, in the realistic case of an open, driven-dissipative system, can be considered as a form of heat engine. We focus on the microcavity polariton condensate, and develop a few-level laser-like model which we treat using the techniques of quantum thermodynamics. This provides a unifying picture of condensation in open, driven-dissipative systems, which will guide the development of new condensates and expand our understanding of those already known. 


